Analyzing the Forgetting Problem in the Pretrain-Finetuning of Dialogue Response Models

In this work, we study how the finetuning stage in the pretrain-finetune framework changes the behavior of a pretrained neural language generator. We focus on the transformer encoder-decoder model for the open-domain dialogue response generation task. Our major finding is that after standard finetuning, the model forgets some of the important language generation skills acquired during large-scale pretraining. We demonstrate the forgetting phenomenon through a set of detailed behavior analysis from the perspectives of knowledge transfer, context sensitivity, and function space projection. As a preliminary attempt to alleviate the forgetting problem, we propose an intuitive finetuning strategy named "mix-review". We find that mix-review effectively regularizes the finetuning process, and the forgetting problem is alleviated to some extent. Finally, we discuss interesting behavior of the resulting dialogue model and its implications.

==> trash.txt <==
\begin{table}
\vskip 0.15in
\begin{center}
\begin{small}
\begin{tabular}{l|l}
\hline
News & Dialogue \\
\hline
\textbf{Context Input:} the avengers are super hot currently .  & \textbf{Context Input:} what did you do yesterday ?  \\ 
 \texttt{<eou>} the next movie will be on in April . & \texttt{<eou>} i watched the avengers movie . \\
\textbf{Target Output:} fans are talking about what & \textbf{Target Output:} wow ! i am crazy \\
what iron man will do on the internet . &  about iron man ! \\
\hline
\end{tabular}
\end{small}
\caption{Examples our input-output pairs. Left: Next-sentence pre-training with news data. Right: Normal dialogue response model training.}
\label{tab:illustrate-ns}
\end{center}
\vskip -0.1in
\end{table}

